The List is the Process: Reliable Pre-Integration Tracking of Commits on Mailing Lists

A considerable corpus of research on software evolution focuses on mining changes in software repositories, but omits their pre-integration history. We present a novel method for tracking this otherwise invisible evolution of software changes on mailing lists by connecting all early revisions of changes to their final version in repositories. Since artefact modifications on mailing lists are communicated by updates to fragments (i.e., patches) only, identifying semantically similar changes is a non-trivial task that our approach solves in a language-independent way. We evaluate our method on high-profile open source software (OSS) projects like the Linux kernel, and validate its high accuracy using an elaborately created ground truth. Our approach can be used to quantify properties of OSS development processes, which is an essential requirement for using OSS in reliable or safety-critical industrial products, where certifiability and conformance to processes are crucial. The high accuracy of our technique allows, to the best of our knowledge, for the first time to quantitatively determine if an open development process effectively aligns with given formal process requirements.

==> edges.csv <==
u, v, label
0, 1, 0.83
26, 27, 0.83
1, 3, 0.97
27, 29, 0.97
1, 2, 0.81
27, 28, 0.81
2, 4, 0.96
28, 30, 0.96
0, 4, 0.98
26, 30, 0.98
4, 5, 0.88
30, 31, 0.88
2, 5, 0.93
28, 31, 0.93
18, 19, 0.88
44, 45, 0.88
19, 20, 0.92
45, 46, 0.92
14, 15, 0.94
40, 41, 0.94
15, 17, 0.96
41, 43, 0.96
16, 21, 0.86
42, 47, 0.86
23, 24, 0.86
49, 50, 0.86
24, 25, 0.92
50, 51, 0.92
23, 25, 0.82
49, 51, 0.82
12, 13, 0.89
38, 39, 0.89
10, 11, 0.89
36, 37, 0.89
6, 7, 0.87
32, 33, 0.87
7, 8, 0.93
33, 34, 0.93
8, 9, 0.82
34, 35, 0.82
9, 7, 0.82
35, 33, 0.82
6, 8, 0.90
32, 34, 0.90
19, 45, 0
15, 41, 0
21, 47, 0
24, 50, 0
11, 37, 0
2, 28, 0
22, 48, 0
7, 33, 0


==> edges_unconnected.csv <==
u, v, label
5, 18, 0.75
5, 14, 0.72
2, 6, 0.57
2, 10, 0.41
10, 8, 0.07
9, 12, 0.67
24, 22, 0.73
15, 16, 0.13
14, 9, 0.29
21, 22, 0.76
12, 23, 0.66
19, 17, 0.53
11, 13, 0.52
9, 23, 0.17
13, 25, 0.17


==> vertices.csv <==
id, x, y, layer, label, color
0, 0.584390, 1.817161, 1, 0, orange
26, 0.584390, 1.817161, 2, 26, orange
1, 2.326144, 1.338625, 1, 1, green
27, 2.326144, 1.338625, 2, 27, green
2, 3.307367, 2.918201, 1, 2, green
28, 3.307367, 2.918201, 2, 28, green
3, 4.262659, 0.706891, 1, 3, green
29, 4.262659, 0.706891, 2, 29, green
4, 1.229881, 3.389496, 1, 4, green
30, 1.229881, 3.389496, 2, 30, green
5, 1.669779, 4.680287, 1, 5, green
31, 1.669779, 4.680287, 2, 31, green
6, 4.232256, 4.281576, 1, 6, green
32, 4.232256, 4.281576, 2, 32, green
7, 4.301519, 6.000000, 1, 7, orange
33, 4.301519, 6.000000, 2, 33, orange
8, 5.908905, 3.776990, 1, 8, green
34, 5.908905, 3.776990, 2, 34, green
9, 6.062275, 5.805332, 1, 9, green
35, 6.062275, 5.805332, 2, 35, green
10, 7.009383, 1.208621, 1, 10, orange
36, 7.009383, 1.208621, 2, 36, orange
11, 8.913323, 1.895966, 1, 11, green
37, 8.913323, 1.895966, 2, 37, green
12, 8.162954, 5.481950, 1, 12, orange
38, 8.162954, 5.481950, 2, 38, orange
13, 9.301461, 3.800338, 1, 13, green
39, 9.301461, 3.800338, 2, 39, green
14, 3.736990, 7.152174, 1, 14, green
40, 3.736990, 7.152174, 2, 40, green
15, 3.357550, 9.445810, 1, 15, green
41, 3.357550, 9.445810, 2, 41, green
16, 5.102854, 8.087146, 1, 16, green
42, 5.102854, 8.087146, 2, 42, green
17, 2.808697, 8.060012, 1, 17, orange
43, 2.808697, 8.060012, 2, 43, orange
18, 0.785753, 6.588138, 1, 18, green
44, 0.785753, 6.588138, 2, 44, green
19, 1.094838, 8.162313, 1, 19, green
45, 1.094838, 8.162313, 2, 45, green
20, 1.390989, 9.440512, 1, 20, green
46, 1.390989, 9.440512, 2, 46, green
21, 5.308463, 9.403439, 1, 21, green
47, 5.308463, 9.403439, 2, 47, green
22, 8.345840, 9.257754, 1, 22, green
48, 8.345840, 9.257754, 2, 48, green
23, 6.989744, 7.913938, 1, 23, orange
49, 6.989744, 7.913938, 2, 49, orange
24, 9.338811, 7.752521, 1, 24, green
50, 9.338811, 7.752521, 2, 50, green
25, 9.338811, 6.381266, 1, 25, green
51, 9.338811, 6.381266, 2, 51, green

